The first X-ray look at SMSS J114447.77-430859.3: the most luminous quasar in the last 9 Gyr

SMSS\,J114447.77-430859.3 ($z=0.83$) has been identified in the SkyMapper Southern Survey as the most luminous quasar in the last $\sim 9\,\rm Gyr$. In this paper, we report on the eROSITA/Spectrum-Roentgen-Gamma (SRG) observations of the source from the eROSITA All Sky Survey, along with presenting results from recent monitoring performed using Swift, XMM-Newton, and NuSTAR. The source shows a clear variability by factors of $\sim 10$ and $\sim 2.7$ over timescales of a year and of a few days, respectively. When fit with an absorbed power law plus high-energy cutoff, the X-ray spectra reveal a $\Gamma=2.2 \pm 0.2$ and $E_{\rm cut}=23^{+26}_{-5}\,\rm keV$. Assuming Comptonisation, we estimate a coronal optical depth and electron temperature of $\tau=2.5-5.3\, (5.2-8)$ and $kT=8-18\, (7.5-14)\,\rm keV$, respectively, for a slab (spherical) geometry. The broadband SED is successfully modelled by assuming either a standard accretion disc illuminated by a central X-ray source, or a thin disc with a slim disc emissivity profile. The former model results in a black hole mass estimate of the order of $10^{10}\,M_\odot$, slightly higher than prior optical estimates; meanwhile, the latter model suggests a lower mass. Both models suggest sub-Eddington accretion when assuming a spinning black hole, and a compact ($\sim 10\,r_{\rm g}$) X-ray corona. The measured intrinsic column density and the Eddington ratio strongly suggest the presence of an outflow driven by radiation pressure. This is also supported by variation of absorption by an order of magnitude over the period of $\sim 900\,\rm days$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
